Low-energy pathways lead to self-healing defects in CsPbBr$_3$

Self-regulation of free charge carriers in perovskites via Schottky defect formation has been posited as the origin of the well-known defect tolerance of metal halide perovskite materials that are promising candidates for photovoltaic applications, like solar cells. Understanding the mechanisms of self-regulation, here for a representative of more commercially viable all-inorganic perovskites, promises to lead to the fabrication of better-performing solar cell materials with higher efficiencies. We investigated different mechanisms and pathways of the diffusion and recombination of interstitials and vacancies (Schottky pairs) in CsPbBr$_3$. We use Nudged Elastic Band calculations and ab initio-derived pseudopotentials within Quantum ESPRESSO to determine energies of formation, migration, and activation for these defects. Our calculations uncover defect pathways capable of producing an activation energy at or below the value of 0.53~eV observed for the slow, temperature-dependent recovery of light-induced conductivity in CsPbBr$_3$. Our work reveals the existence of a low-energy diffusion pathway involving a concerted "domino effect" interstitial mechanism, with the net result that interstitials can diffuse more readily over long distances than expected. Importantly, this observation suggests that defect self-healing can be promoted if the "domino effect" strategy can be engaged.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


